Exposure: A White-Box Photo Post-Processing Framework

Retouching can significantly elevate the visual appeal of photos, but many casual photographers lack the expertise to do this well. To address this problem, previous works have proposed automatic retouching systems based on supervised learning from paired training images acquired before and after manual editing. As it is difficult for users to acquire paired images that reflect their retouching preferences, we present in this paper a deep learning approach that is instead trained on unpaired data, namely a set of photographs that exhibits a retouching style the user likes, which is much easier to collect. Our system is formulated using deep convolutional neural networks that learn to apply different retouching operations on an input image. Network training with respect to various types of edits is enabled by modeling these retouching operations in a unified manner as resolution-independent differentiable filters. To apply the filters in a proper sequence and with suitable parameters, we employ a deep reinforcement learning approach that learns to make decisions on what action to take next, given the current state of the image. In contrast to many deep learning systems, ours provides users with an understandable solution in the form of conventional retouching edits, rather than just a "black-box" result. Through quantitative comparisons and user studies, we show that this technique generates retouching results consistent with the provided photo set.

==> misc/FiveK_test.txt <==
2095
1984
3301
464
51
1134
1727
2988
2194
124
3065
1245
4367
2391
4314
3941
1501
3079
1964
190
1011
3538
4908
1258
2033
3563
801
1195
1571
709
3204
2671
2833
4837
2976
4075
2434
4061
461
205
1284
2650
1814
153
2573
416
2854
4918
1710
4317
835
1441
3176
1328
2381
1636
3408
3007
2482
1922
238
1323
1248
2860
2838
3235
156
1566
3400
1049
3778
2678
2106
837
2131
4197
3955
2716
2530
4154
2145
3171
92
810
1558
110
3476
3033
4411
1293
2319
4477
649
2944
924
2842
3095
2044
393
1800
4249
1298
4388
1635
4500
2882
3189
413
1930
1311
2902
1108
2236
2850
3569
1751
4574
1521
4160
2648
3874
1944
1708
1886
585
1457
1732
2680
2102
55
2916
4386
142
263
4994
1801
1983
4404
2701
2357
83
1237
2646
4222
549
710
1261
977
4617
1583
916
2056
2104
4539
3779
471
940
4857
4473
2464
2356
538
4731
2219
2959
1698
815
3737
3297
1870
1855
1910
4993
3432
1267
771
4000
4794
1046
651
3496
1149
2689
2499
4676
4446
2099
2807
3154
482
2249
4049
125
4148
2383
1623
2771
255
4912
2487
4643
2021
2521
1345
3220
4434
1516
3279
4796
1473
286
653
2072
4570
3974
3510
742
4008
4188
1807
4760
1750
376
833
375
3369
4407
4251
3086
4359
2277
4403
2769
3674
4750
3999
315
1464
2058
4830
3585
4712
1033
612
4247
2827
3627
130
676
1714
3896
3458
3594
1077
4917
530
423
2132
410
2318
752
3121
4304
3047
4380
2970
683
1860
625
4549
4232
2297
1001
149
3773
601
4594
608
4312
1226
1316
3515
3366
4889
4267
3612
4866
2215
2046
406
3243
4169
1722
4193
935
3223
2553
3394
1023
4710
4123
2621
1338
34
1883
4467
138
58
2557
3504
2595
999
4382
223
2265
3863
136
4058
2597
1981
4740
4287
3877
32
1387
373
2718
1353
4074
3172
2996
1003
3854
79
2942
4165
4184
3593
3578
2901
2502
2663
3724
4002
4110
3988
1436
4268
1912
4729
4389
4885
3273
3579
4452
687
4553
366
686
694
2074
3539
3839
1556
2659
4215
3726
143
4920
4378
2245
3043
252
2800
2432
3767
1352
4568
4151
1493
3309
3937
951
339
1089
4109
215
4961
1065
4654
3052
3173
4714
74
181
341
2707
3944
3706
3561
812
1332
2895
213
4595
2923
4255
3996
2180
426
2934
257
3798
2631
3265
2385
772
1274
1577
2011
921
4051
2602
4784
2548
2402
4313
1522
1688
1459
765
4206
337
781
2998
788
403
2668
4108
432
2296
1965
3786
2938
1310
2398
2957
2669
1791
3379
4100
145
1136
878
3348
1301
3344
1988
4696
2134
359
2796
2547
4991
3056
318
1291
866
2370
1863
1103
841
4942
3831
4724
3919
3913
3664
3920
3325
2135
3127
2488
995
3956
226
3133
2545
4929
3421
3110
1881
4667
2493
4459
4332
1357
4050
2020
1221
2006
2406
212
1172
1827
363
1280
2963
2962
3467
2520
838
3004
3961
925
2497
3100
2870
2172
4930
2881
3890
1016
2549
1951
635
4062
2802
1111
1132
2699
1778
1949
487
1212
1880
89
2024
3035
2675
2879
4264
908
4764
1066
3115
2630
3252
4928
3916
1996
4013
4237
1736
4228
2510
873
2782
4524
901
1893
4735
2109
2040
4384
14
3442
1455
2875
1535
2471
1222
4385
2840
2880
656
4187
2136
3048
4460
1920
4823
2130
4277
1651
2334
2126
3112
4041
3551
2696
600
2258
1543
2001
591
3837
2546
2616
1371
4653
4678
2268
463
1185
2217
1318
1210
4082
1874
2791
3209
4212
1643
790
103
4534
3684
3623
798
734
1322
3503
4092
126
3609
2793
2041
524
1236
1926
4024
1970
1906
3572
1327
4688
4167
1507
1500
3322
1653
856
1315
3424
2259
836
63
3596
180
2270
493
2789
990
3192
4995
4005
4039
4488
2198
1509
2372
4364
1495
2907
4065
4858
2420
476
729
518
3179
897
4898
2168
1397
2481
2552
3141
4877
1036
2801
852
980
3276
2254
4538
53
1730
2053
867
2596
2509
4778
4214
2706
1346
54
4205
45
2697
250
1138
3922
4517
4558
3542
963
2674
1202
1337
3953
3935
330
1029
2292
2652
4420
3464
1148
4198
2676
542
3407
4112
1506
2495
369
25
886
4563
1952
4022
4371
2717
4601
4507
762
3678
3792
2069
495
4880
4001
4409
4585
629
4927
197
1773
4675
302
2450
135
4847
1018
544
3036
1005
4370
469
3337
739
2400
4800
3091
1789
1737
854
3544
3760
1177
1758
37
24
2987
662
3055
3968
3799
4010
4564
4805
721
3771
4981
2568
1410
3654
198
2351
3354
707
3889
361
3747
1073
3196
2085
1156
758
3465
2653
4827
2114
1633
4383
779
4435
442
2685
496
1306
2322
4321
4893
3520
280
4070
2637
3174
819
4875
1438
666
2592
808
4871
2559
558
1742
4573
2339
2627
4271
863
1687
1115
1632
1109
4636
1788
1649
199
882
4106
4422
1617
3137
848
2743
3728
1761
1447
1302
2479
3435
2303
4262
1405
2787
3888
4936
3645
998
3477
743
3677
644
1128
3492
543
4683
849
2035
2112
3332
3625
2762
3183
1534
3261
1067
1757
2538
800
682
3445
486
3573
3329
4346
1648
42
700
1342
4231
613
4505
969
4808
3013
3027
1081
3607
605
1747
1249
804
2080
802
972
3957
1384
4130
4080
4960
1419
4257
4412
3359
1458
2447
2738
4243
389
4116
1370
4870
3663
2698
260
192
4627
4387
3933
2274
3151
2846
861
3205
1375
4552
3911
2365
1858
1196
4746
3182
3280
2741
88
976
1275
3233
4935
4114
1973
391
481
1738
335
1762
4333
3616
3116
2159
379
982
3412
2667
2794
4283
1916
2540
3129
4316
2346
4239
3363
551
2656
1605
690
3428
1696
1813
4839
1678
2534
3031
2492
3531
3001
2910
3848
3640
1188
3462
3103


==> misc/FiveK_test_AMT.txt <==
1033
4827
612
1115
4505
2245
801
1267
2270
2145
1500
496
1103
1522
4264
4123
4222
2987
2895
4893
605
1081
1747
2319
389
3103
376
335
1237
2944
1370
3279
686
4188
3179
3798
3596
2659
4154
1077
3261
126
1156
4380
153
4760
2698
3492
4735
1346
4918
4283
3233
1023
2499
1732
3854
3531
819
2432
3325
921
3799
551
4422
2398
1318
138
135
1566
1970
2996
3276
2497
4617
205
3400
199
1298
4917
591
1949
2085
1185
2769
4271
1507
4729
1730
4000
4384
4151
2916
4277
375
4321
873
476
3839
4407

==> misc/FiveK_train1.txt <==
3014
3683
350
2941
3869
1071
3651
3429
1165
3125
1484
201
308
2539
4095
3667
1818
3342
2679
1209
20
458
1090
1259
2575
281
3703
3697
2320
4392
2921
261
2731
4063
857
3719
384
2909
4946
3287
1725
3169
265
911
2412
3188
3757
4431
1597
3132
251
3641
2753
4647
1168
1707
3633
4125
3912
1685
1691
814
922
420
2747
3271
2645
3541
5
327
546
1170
2709
620
4007
4305
2837
4078
429
1808
4615
2869
3966
3418
3256
3590
203
1990
905
56
1562
3306
702
2090
1869
4101
451
3587
3384
1642
3377
4545
1102
1699
2026
4973
2393
2119
1378
4953
4142
443
880
2749
2138
4203
1570
276
1434
2899
2986
2764
3313
1720
1173
1684
4066
623
4140
1417
2414
4306
462
1961
1968
4630
368
3355
1561
204
1924
1008
1871
3972
1133
1278
2443
3186
3495
2384
3562
4318
3727
1625
2878
147
3501
182
3636
1512
4324
2064
284
262
2613
4227
3545
1131
2871
444
4336
2264
1743
3586
2045
4719
3838
4266
473
2408
2773
1657
3166
2991
1953
1918
2182
4544
4782
1299
300
3855
944
4726
3620
357
3509
2591
2948
4127
2824
4939
2822
4799
2767
209
3396
3414
2124
807
1578
4077
4879
4903
113
2977
1692
3570
488
2672
1240
3516
4501
4352
2843
4303
1503
44
3790
2900
1287
3281
4582
3323
62
4436
4644
1157
2531
753
1709
3940
4583
2457
1349
4770
4999
604
3774
2439
244
3368
383
805
1171
4600
2048
4068
2338
2937
3984
4881
2433
314
1960
1782
3959
2363
2874
3673
3486
2200
1536
210
3249
2225
4155
2192
3680
763
31
2761
11
3635
2809
2272
4286
3410
4085
663
2127
3656
2735
2155
3438
724
4966
2121
271
509
3682
638
1440
2702
1772
234
3631
3006
1232
3583
845
4886
1186
1075
3278
3393
1987
550
1201
3214
3227
4593
1272
139
3813
2904
4697
1734
131
2166
646
4733
1740
2936
1585
1677
248
3670
974
1158
515
4234
3307
2411
3776
531
2323
2647
890
2108
715
751
3403
2858
2526
2867
1997
1233
2491
1180
1074
4238
3161
3494
3032
970
2300
973
2403
3263
2445
1784
2951
3158
2373
3411
3535
4299
4502
4395
3898
668
3101
4186
4035
1554
4361
4056
1962
597
1819
2558
1765
3434
1809
730
567
3061
3360
343
3992
670
351
3250
3527
171
2460
3796
3398
3954
4964
4156
2576
421
378
665
2662
512
1974
855
68
3638
3688
4663
2527
3345
2896
2913
4769
669
4027
1706
3242
1235
2973
4754
404
2164
4496
616
4894
2620
630
3887
2275
4737
3559
4192
344
4832
831
4865
3259
1253
844
1565
2658
1006
3296
4472
2911
3615
418
2816
770
900
4699
304
3581
4067
2081
3045
4396
4734
2214
1321
2103
2572
90
19
517
457
1094
233
3148
4852
411
2279
2516
85
583
3761
98
618
2342
1068
4497
1411
3180
224
73
1741
1604
641
46
2470
427
3812
981
2494
229
2094
173
3381
3904
2775
3347
1841
2713
3556
851
4301
4094
4738
1343
3062
2732
305
3248
1488
4478
448
3806
1748
2016
3057
2639
1333
699
3979
505
86
348
4445
4787
2930
3315
3777
4576
439
932
1187
3130
372
4279
1735
101
1891
1151
425
246
3662
1496
3474
184
4887
556
1055
3203
4971
1629
4025
1432
4566
3685
1533
424
4856
1076
853
247
941
3910
3827
1574
738
2817
760
217
741
4494
4455
1901
417
1276
2111
780
2643
1206
3626
2256
2890
4838
681
3905
4146
667
2852
2877
196
2926
4285
3700
4540
2611
1820
61
1875
4664
3232
2476
1097
2396
994
2465
2543
744
1472
2467
1437
2983
4791
4706
4590
2230
1042
4671
1679
4673
1719
2330
2239
1670
1934
4003
2051
759
3149
937
2905
77
1129
4622
6
4640
3184
3502
4906
4715
2737
4596
3447
4117
1142
1768
3600
4366
3936
678
3084
2427
3720
1770
4551
2243
1927
321
2733
1179
4345
3237
3427
2454
3484
4965
2120
3928
358
1908
4450
2251
3334
909
123
2872
3034
1290
611
4481
2049
2238
898
791
4453
3380
1767
2851
2203
3707
412
2574
1846
929
1435
4326
839
3134
561
3080
3576
178
3880
4901
3068
3554
2452
225
1336
1671
1718
2087
2244
4828
1838
4651
2779
1892
691
3468
1061
4444
4513
1446
1271
2628
1905
1957
502
3343
782
80
186
2632
3649
2345
1774
859
1035
3882
1450
1620
1857
4073
3886
1616
4638
360
643
3694
4263
4888
1529
2979
4089
1728
1907
3755
2003
1257
2364
1939
1693
4641
2426
3081
2893
1972
446
3430
684
4483
362
3845
3605
4586
1380
2237
1199
2857
2288
3797
3668
1721
2344
160
1697
2191
1804
4004
3038
494
1244
4086
264
756
527
4745
1865
1792
2010
1080
1914
3021
2505
989
4019
2358
3126
2302
4069
1281
355
1567
4105
3221
4666
4511
1037
3794
594
168
3385
345
2337
428
2700
2847
816
3469
187
1621
893
3352
2873
4598
128
3433
983
3120
2378
4240
4979
2430
342
4902
3011
3929
3521
1527
4201
1010
4984
2908
4907
2891
652
2651
2399
4656
569
1759
2451
634
1169
4245
3820
2253
1465
3851
1812
3295
3318
288
2282
2765
3644
582
1160
1307
4904
746
374
4591
191
2623
1580
1885
84
4531
4213
4405
2719
4761
1448
2712
2565
159
1663
322
3107
4672
33
3483
2321
1101
1900
2956
4604
2624
3989
4557
3558
2615
371
2
1611
1112
1153
3532
1618
4038
2884
15
108
2390
3030
3374
4104
405
3679
3927
2415
4529
3500
1652
3816
4535
3671
273
3528
2202
3026
4126
4141
2486
3915
3560
3962
3819
3333
4819
4588
595
3574
1817
4348
4772
1025
3473
1954
1515
2047
2437
701
1182
4509
4684
1977
1152
4442
2551
3274
4836
1118
1492
4489
3736
1439
4608
4451
2808
4138
4296
3828
1385
1422
10
4131
1487
2978
4012
4739
82
4207
2728
1591
4391
2772
3716
3765
2059
4390
1079
3386
1308
4424
3454
165
4716
4578
2286
714
1823
680
2107
660
3082
4652
1596
1359
3873
4650
884
1587
3314
1294
4565
1451
4204
316
657
895
2436
2335
2211
2229
4542
2480
1775
3712
4569
3598
2524
121
4426
1609
711
1273
1950
4926
3781
1383
392
4220
174
1624
269
1928
2453
881
1425
2462
1903
1499
2093
4560
695
454
4783
3582
4609
4091
243
1341
3094
1541
1513
2435
504
679
3070
1404
3193
2605
2128
1963
2974
993
4006
2734
3550
3451
4236
4328
2008
2407
2205
2097
2511
266
1124
4516
4425
1189
3699
1915
3200
2560
4814
3275
713
824
1680
4311
2442
1427
3372
628
1795
1477
2744
4189
4851
768
3834
1348
2681
2862
2340
2343
3608
874
3795
1612
66
433
4398
1379
2640
2594
1713
3825
1528
398
2409
949
2091
2654
1255
4044
1660
1614
116
1147
1848
899
3901
134
22
3282
4944
622
188
1163
4846
997
3826
991
2397
2474
1746
4349
1393
2031
637
3090
2226
1674
4721
1110
4219
4162
4559
4273
3980
17
3975
3735
4319
4972
1140
3952
1590
2315
4136
3152
3270
3246
3098
1749
2278
3131
3548
3291
4291
7
4876
3669
1198
1658
2608
477
794
1268
4536
3155
2855
902
3362
3859
1123
1317
1126
2054
3288
842
1593
3195
1228
2588
3634
4048
4949
1456
104
1266
529
1526
4532
97
1047
2027
1958
295
3721
2484
708
4290
4682
249
1882
459
2141
4687
3340
1979
1806
4493
4059
2989
4438
3069
1004
1256
4485
320
2208
2227
2193
4645
572
3529
2255
2726
2070
370
4029
1193
309
1878
3659
4987
4825
2756
2298
207
3310
1933
4337
4624
1599
1059
979
3917
419
2183
4020
865
1114
2661
2528
3053
195
3018
3969
2267
747
2823
1444
3040
4354
2512
292
200
3211
346
100
3308
696
4954
2386
2449
3934
1122
3818
4031
4211
717
1739
1923
3326
2013
4233
4779
2972
1799
1861
4599
4083
3923
127
447
2935
435
2240
1475
1756
4983
1851
2161
2359
2077
4401
289
2146
2186
3
2162
1365
1588
16
2163
2176
2061
1731
627
4429
2830
328
4413
4701
4159
3702
1137
4713
631
2037
965
1993
2089
4365
2341
1095
2100
1395
3146
2129
4406
889
1890
3766
1466
4637
2012
726
52
2500
4278
4415
2088
3909
1220
4659
4393
4998
4490
3881
764
3197
1224
2152
1510
2030
3002
1888
2472
3580
4786
30
2446
1433
2158
4088
4250
1902
18
1120
3808
1044
3981
2328
4157
306
3190
4079
2828
2835
3104
3139
3732
3701
4514
1176
3606
1219
2404
4335
3740
491
2209
4235
4510
2071
4922
4297
4792
4934
1664
2994
2995
4945
2281
1634
2683
3878
4171
2332
4602
3729
377
312
2778
35
1285
4709
356
4034
2863
1864
2975
4178
4626
166
2347
3417
470
2246
3328
1214
834
4289
3452
986
154
3514
3210
2839
1167
1802
3015
2704
1241
2729
2953
4822
706
606
1911
129
228
230
2221
4980
1426
2813
2305
3811
450
1675
750
4103
4619
4763
829
4997
1184
689
1326
1320
2638
3087
1
4802
3167
966
4512
1485
323
2806
1978
956
1921
4957
4537
4629
1724
2105
599
3824
1407
2458
1553
193
480
2812
2503
1481
1836
4449
4281
522
2324
4298
2276
930
4256
4829
907
4284
576
3985
3534
4495
2982
3353
347
4766
769
846
503
2578
1452
1889
1355
2894
4265
1269
4174
3303
536
2784
120
3754
2625
2429
179
4628
1994
1146
4768
2043
1544
2561
1666
290
4144
610
1702
70
1552
3257
766
1490
4122
2361
578
2657
4009
945
887
1166
3157
1849
1416
4269
3568
1936
590
4506
1139
1002
3213
3236
1830
2306
3692
3900
4546
3460
843
185
4661
1639
4176
3687
3245
2537
2727
2861
1641
2825
1412
4864
1837
3800
592
1582
2353
1190
3686
2009
4179
4353
1230
4275
2845
3085
3903
117
971
1847
2171
4288
1053
4064
1726
2619
946
2083
2224
3023
2759
2622
545
3005
3844
4547
497
2235
2848
4310
319
1423
555
1000
4016
2201
4163
1755
4755
4433
4351
4015
105
2118
3339
547
1211
1460
1894
3117
240
4963
1279
3895
736
2473
2971
2028
1105
3109
430
864
1243
953
2634
1985
91
4533
2078
1787
2101
4045
1786
1483
4327
1929
2799
4767
4241
3286
2150
4969
2084
607
1627
93
4173
1810
2110
4261
75
3810
3092
2506
2018
677
72
2529
3420
4900
4139
3191
2952
4843
4499
449
4244
1394
279
3642
2475
3599
4522
4464
2795
2165
615
4418
2096
2708
4011
3993
1161
3439
4194
1429
1396
3044
1442
1518
4096
3943
2834
2185
3939
1559
2283
1573
4259
3906
4115
4417
1402
161
2931
3717
2715
3241
718
1866
3456
2023
3715
3299
939
4674
1021
1088
2216
1606
3601
1995
2469
4428
1586
1471
917
3768
3964
2067
2299
1608
3071
1062
3159
968
4372
1654
1041
1502
2377
722
2459
4869
2262
698
4606
4625
1519
2137
3482
3017
1932
2241
4910
2234
1540
1135
2380
1430
1628
2125
2711
3199
3862
501
2868
4911
1844
4374
4725
381
4550
1181
3409
3833
693
4951
2569
3589
2805
840
4152
500
2593
3218
4863
2271
1063
4484
507
1289
1946
799
2790
3731
291
4891
1840
1877
4747
112
2564
4759
2703
4099
3914
823
3885
2052
1785
472
2273
278
4421
2388
3163
4861
3019
3331
1354
2525
222
4718
936
1014
3290
2673
621
3298
2038
2582
3371
194
2079
3292
3533
1229
1078
1966
3883
645
231
2571
3958
588
785
704
4618
4308
654
1603
2401
3965
525
2075
3857
3577
4848
2301
2113
4323
2781
1550
3490
2133
4399
3113
1175
2360
664
2742
2889
1040
3341
719
4723
4519
254


==> misc/FiveK_train2.txt <==
1525
3745
4810
1482
1058
4527
133
2629
3208
2308
4756
3775
4958
2187
516
3293
65
4937
1204
4521
3160
36
1264
3277
1797
1048
826
4948
3639
1992
3177
1524
614
4508
365
176
253
2252
2425
4771
4161
2886
1093
1335
735
431
806
4589
1673
3511
2055
4554
394
3478
784
1980
67
818
409
155
4711
3836
2695
241
4053
141
1270
3349
2042
3730
672
2220
2382
1194
3994
2684
3709
2367
2496
3540
169
4804
3995
1763
3704
2456
3549
1971
3621
1873
3072
2468
4113
3897
4090
2885
3829
437
3710
445
1356
4246
4036
4797
1600
1998
397
3397
29
3346
1752
2550
2285
825
3268
3453
3759
4884
1668
4248
4996
2444
4369
2395
3967
3244
2752
4698
3591
2311
2197
438
1178
1683
4597
2927
3987
3526
1116
3067
3037
2115
4556
2898
474
296
1537
4932
4486
1824
1297
967
4732
1572
633
647
1392
2312
2777
3899
3289
1030
4195
1959
3930
3524
2019
2307
876
1771
1386
3016
2722
1087
2686
3875
1794
132
1579
4933
4258
4377
4705
4217
2965
519
776
3009
434
2247
2157
552
1215
579
511
137
564
3305
2123
1462
2057
4803
3876
4635
3455
1779
3143
2687
1681
4218
1164
2590
2314
697
2295
1282
1645
3378
1821
1414
3401
4840
1007
3537
380
3321
107
796
3471
2655
4145
267
1937
598
3311
3431
2184
2766
3449
96
3365
2000
4172
4592
4525
1347
4017
4416
4447
4360
1382
489
4260
1682
3976
1340
3269
3105
947
1828
109
2682
632
4541
603
1835
2584
870
1319
748
4042
4632
258
1028
4120
333
1197
933
4153
4032
3212
1369
658
2579
4614
2173
3262
1723
589
440
3234
2050
1283
3787
236
1216
4575
2242
2943
4686
960
3805
4047
2740
4727
2730
671
2859
737
3949
1842
219
4720
2002
4339
1009
3375
903
3788
3285
4229
4790
4845
2015
554
2317
1366
4340
3750
3479
3083
4818
2920
1100
2151
2371
580
1207
2841
3942
3650
3978
2223
2849
1517
4841
102
2754
2603
792
2614
4325
1400
3723
297
2422
2501
521
3713
3046
1796
1753
2313
2213
636
4621
4185
4780
3653
720
3123
587
877
2248
4368
1811
3522
478
4812
4694
4774
2082
1262
563
1246
1494
3821
1940
1766
4341
151
786
332
539
2617
2060
4642
1119
4133
1145
1339
2374
484
4018
1563
4610
4817
4691
793
4985
2017
1208
3029
773
1150
4931
3066
3892
2757
3150
4430
2967
1568
2144
1223
1313
4209
3604
1106
3099
76
2266
144
1884
3050
3316
1626
3864
4504
1155
1330
827
4087
183
4482
4955
1569
2147
675
367
3783
1839
703
4270
2633
1832
4742
4309
3336
4128
2291
3660
2933
2964
996
4164
498
912
2329
3552
761
324
4121
1374
1589
3108
3602
723
1704
38
99
1829
2532
4776
4292
574
2997
1662
3466
2280
4526
3505
177
4242
3725
2153
4855
2188
4572
310
4480
1401
1050
115
832
2263
2723
1154
3498
2829
3597
167
3207
619
4978
3251
927
2333
3229
1125
2786
3078
3743
4355
1695
3491
3977
1292
3858
640
943
336
4577
4690
3383
2394
4084
3260
1897
1610
4806
4952
3135
3025
3226
2440
1043
1031
3782
1547
978
506
3165
2325
2721
2260
4890
162
3144
3681
275
1545
4704
1052
3020
1399
566
4798
602
2562
4657
2876
1213
48
1793
57
3194
1919
3571
1690
1390
4670
2178
4736
3422
1391
3817
4330
4439
1470
4749
1982
1238
3304
988
1943
533
3867
2981
4342
4968
3461
3102
1086
2946
2609
3399
2792
3925
2666
3970
4897
170
4132
2950
757
1872
3618
1309
3696
3283
1026
4623
3351
3059
2063
535
754
4943
2798
4587
27
1898
4381
4300
1581
3753
1798
1947
872
1816
2455
1449
3074
4129
1418
4462
828
2600
122
888
4905
326
3423
1523
1463
2649
3884
1231
2887
390
575
2514
3741
2066
3088
1853
2098
3450
4168
1868
95
3405
150
3758
4458
1296
2999
4119
4579
3039
4685
2660
4272
1054
2932
858
1034
2421
4492
4252
3543
4639
2856
1117
3611
4457
1834
648
2763
4102
4055
1917
4744
3389
2607
4060
3655
3823
4913
1251
2555
4441
3317
2748
119
1083
4046
3675
2819
3523
3865
1039
626
4191
3228
596
2919
2405
4331
3253
3705
2169
1511
3617
923
208
1329
3168
2618
4135
2993
3119
164
1976
4658
3814
1420
3722
2691
4180
2231
931
795
3302
3622
4862
4124
4923
3497
1790
47
3764
2316
1520
2025
1991
4175
1368
3815
4992
3063
4950
158
2417
803
3064
3566
3284
532
3114
2599
3619
50
1143
3693
395
1845
2864
3860
1225
2984
2354
4795
1098
2670
1925
2350
4476
4728
2570
1424
3960
4515
1700
400
3749
875
1409
1595
789
3718
2865
2832
4620
3689
4947
749
955
2504
294
659
3546
3003
2366
2626
232
4503
4752
325
4940
3852
2517
468
4555
4528
221
4475
2014
871
3437
1127
3413
172
60
3746
2739
513
4177
1711
559
3714
2523
868
4988
1159
3051
2355
1899
2810
919
1909
4
1467
821
3076
3240
69
3846
3128
915
959
4182
415
64
2423
3402
2310
1489
2745
1478
2441
1712
2918
1324
2269
3997
3894
1703
1760
2556
4882
189
4026
862
4158
4970
2212
1856
1480
3785
3404
268
2541
4033
206
3856
4223
3142
1931
4899
4986
1468
1070
4523
2922
4909
1781
26
1260
41
562
2955
3008
4400
2644
850
4660
4221
4616
2710
2485
1413
2336
352
778
3902
2207
146
1607
2736
402
3499
2954
465
3780
2612
3879
3356
4919
453
4561
1999
1815
245
3647
3185
3481
3789
1859
3804
2068
2160
4708
386
4093
1867
896
4753
1764
3058
2929
774
3803
1051
3739
725
987
4680
586
1833
1415
1539
3324
3868
3267
4741
639
1200
942
338
3382
4916
2774
4143
317
1805
4253
4896
1479
13
954
918
4834
2581
1377
4801
2519
2610
2375
4700
3733
2641
4362
4276
1538
3849
4014
526
2022
1408
3695
2117
4322
3392
2287
2195
3708
4166
12
353
3752
1676
277
4989
2815
2177
4498
1594
2065
4230
2705
4793
4689
1144
1367
985
3024
573
3990
4410
1373
1364
1551
4196
4584
3506
2190
2204
2196
3918
3319
1389
4461
2413
4307
4959
577
235
3691
483
2062
3711
114
4334
3830
2906
2498
3986
1032
2513
9
3096
570
3657
1945
4302
1013
2542
1955
3525
1192
3459
869
809
906
475
958
3945
3230
4788
3924
259
2811
1672
4293
4402
4466
2903
2368
2665
4052
2751
4274
2122
540
2483
1576
163
1669
1358
1072
952
4423
813
3536
1162
2489
3258
4692
3239
1744
422
1017
2606
1288
712
2604
1879
3164
1183
3770
1203
4580
270
4427
2883
565
2940
1350
3926
3124
961
755
2714
3391
4072
3054
910
3517
1615
3373
3444
4813
3264
4611
4974
2257
2007
4777
2925
3802
148
2032
3140
2636
8
2758
962
1403
2797
298
1305
2820
4071
3217
4520
2148
3175
3983
4448
3665
3272
2387
4809
2866
4757
2142
2218
2587
3835
2206
3077
4872
1360
2580
3946
3219
964
303
1584
2294
2289
508
285
1363
3215
1085
3565
2783
299
2635
3793
3652
28
4751
218
745
4518
4465
2785
2928
2490
3998
1646
78
2760
3637
39
4358
4294
3801
3564
4976
3762
2250
4860
3406
1104
2140
4338
4487
331
4028
2585
3367
1227
2968
3872
553
396
2780
1717
3584
4021
541
364
3153
4634
1694
3756
1022
1045
1716
2036
1092
4849
3921
2664
3508
4815
1060
2589
2853
4076
4765
2149
1665
4350
3224
948
282
4605
3843
4397
441
3202
5000
4850
2073
2116
692
256
581
466
1715
1689
4833
4703
2326
775
2174
3156
4702
913
3178
4097
4662
2039
1776
3426
1303
2181
1729
673
1263
1504
1862
4408
4118
568
3312
4282
3666
523
3951
2831
2692
4183
2583
4924
3832
4789
414
3145
2508
1613
1012
239
2369
456
3822
1655
329
1705
2143
4681
2290
4463
1421
4811
4548
3097
1956
1286
1887
4363
3938
2566
830
2004
2154
2477
3049
904
4379
1777
777
3335
1843
3870
4631
1935
382
1532
1508
1769
2788
499
4200
1300
3932
1542
334
3390
4878
1826
1107
23
1056
3415
4479
4743
3748
4147
3588
655
87
4170
4655
2156
1174
4892
2461
1096
4938
2376
2567
1555
3861
2352
3187
1630
2960
220
528
557
3463
4037
4491
2601
4867
4762
4693
4468
3181
1084
4320
787
3982
1325
2362
3661
1803
1557
4295
3448
3327
1038
2776
1331
81
4329
3028
2677
3000
3575
2821
1113
685
1638
1239
2724
3973
4982
4874
1217
1099
3672
3772
71
340
3518
2179
2331
3847
4603
4137
1453
894
1850
4883
2939
1656
1431
2379
2912
3734
1476
2804
4717
3513
3247
3841
4023
4668
2947
1967
40
2304
4956
4914
811
274
4225
287
2694
3698
3416
3950
1733
2478
4443
4432
1024
716
1057
3361
3893
609
4414
2139
2522
984
227
3022
349
211
1548
111
3769
4835
1852
1560
3610
4646
4111
1428
1619
2428
4831
237
3395
3010
1895
1938
4895
4612
1064
1351
1575
4394
3093
1514
3891
4669
2410
3738
3419
3553
740
2969
3931
4373
455
3791
4679
3744
2533
4347
311
3443
4469
4925
4440
3840
926
4921
1381
4043
2189
1637
293
1069
4581
4633
820
2690
3111
3530
4722
3376
3485
214
4868
3089
4785
2536
4149
2563
3238
3763
2448
3547
3557
2170
3908
2768
2720
2348
2222
3475
4356
3947
2233
3425
408
3963
3850
4781
4210
1948
2949
992
4730
307
4357
479
1218
3624
4824
2199
928
3330
593
1130
1469
728
2431
3122
460
2688
2586
2915
3676
387
4470
1601
1234
272
3907
3658
4941
4199
492
4471
661
4677
4962
1277
313
1640
2389
354
3519
2814
733
3457
1754
1622
1505
2092
2826
1969
3628
407
3470
1254
4977
957
2770
1334
4607
847
4040
3555
1530
4695
3472
1659
3493
1941
1986
4181
1650
4859
2175
892
4208
1314
175
3489
1942
106
2005
2746
4613
1896
510
2924
1121
3364
1304
216
520
1546
2554
1372
4975
3162
1265
1474
4543
1592
3853
2755
3012
4419
21
3603
2544
3784
688
1491
152
1975
3507
2577
3809
2897
571
891
1486
1019
4456
4665
1602
767
1904
4775
2892
3614
2261
2327
3971
4375
4816
1398
3595
783
4216
4190
534
1242
283
1295
4280
1686
1876
2416
1531
2750
938
140
4030
1091
950
1362
157
4967
883
3648
642
2642
3350
3106
2438
2293
1701
3742
822
2515
3948
1631
560
3440
3201
4990
4873
3446
3480
2961
4254
3388
2029
1825
3231
1913
817
4057
4758
467
4821
3338
2424
3294
2309
2888
2818
3487
4454
705
3300
1312
617
4854
436
3646
3225
242
1361
1647
1644
388
4648
732
3567
4842
3266
3170
3060
4530
4344
1205
1661
4649
1549
3613
914
3198
202
674
1822
537
2966
797
2917
301
2992
4107
2958
1783
3254
975
885
3991
3807
3255
4315
3320
3075
3441
3042
485
2945
3630
1388
3632
59
1015
399
1247
4081
3206
3751
2463
4915
650
2535
4562
727
3387
4226
3222
2086
1454
452
3436
3138
2419
731
1406
2980
3643
2803
3842
2349
3370
1445
385
4807
4773
3216
4224
1780
1564
1498
860
2284
2418
1344
2034
2392
4054
3358
3690
2167
2598
4376
118
4820
1020
2844
3147
4437
2507
2693
3073
4844
3357
934
43
584
4134
4853
3041
1082
1027
2210
920
1443
490
1250
3488
3512
624
1831
4707
4150
879
1854
2990
2985
4098
3871
514
2836
4571
1191
401
1497
4202
3866
1376
2076
1141
4826
2518
3592
4567
2466
1598
3118
2914
3136
4343
3629
548
1989
1252
4748
49
1461
94
4474
2232
1745
2725
2228
1667

